Could kilomasers pinpoint supermassive stars?

A strong nuclear kilomaser, W1, has been found in the nearby galaxy NGC 253, associated with a forming super star cluster. Kilomasers could arise from the accretion disc around supermassive stars (>10^3 Msun), hypothetical objects that have been proposed as polluters responsible for the chemical peculiarities in globular clusters. The supermassive stars would form via runaway collisions, simultaneously with the cluster. Their discs are perturbed by stellar flybys, inspiralling and colliding stars. This raises the question if an accretion disc would at all be able to survive in such a dynamic environment and mase water lines. We investigated what the predicted maser spectrum of such a disc would look like using 2D hydrodynamic simulations and compared this to the W1 kilomaser. We derived model maser spectra from the simulations by using a general maser model for appropriate disc temperatures. All our model discs survived. The model maser spectra for the most destructive case for the simulations of M = 1000 Msun are a reasonable match with the W1 kilomaser spectrum in terms of scaling, flux values and some of the signal trends. Details in the spectrum suggest that a star of a few 1000 Msun might fit even better, with 10,000 Msun clearly giving too large velocities. Our investigations thus support the hypothesis that kilomasers could pinpoint supermassive stars.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
